Parameter Conditions to Prevent Voltage Oscillations Caused by LTC-Inverter Hunting on Power Distribution Grids

As more distributed energy resources (DERs) are connected to the power grid, it becomes increasingly important to ensure safe and effective coordination between legacy voltage regulation devices and inverter-based DERs. In this work, we show how a distribution circuit model, composed of two LTCs and two inverter devices, can create voltage oscillations even with reasonable choices of control parameters. By modeling the four-device circuit as a switched affine hybrid system, we analyze the system's oscillatory behavior, both during normal operation and after a cyber-physical attack. Through the analysis we determine the specific region of the voltage state space where oscillations are possible and derive conditions on the control parameters to guarantee against the oscillations. Finally, we project the derived parameter conditions onto 2D spaces, and describe the application of our problem formulation to grids with many devices.

==> trajectory.csv <==
v1,v2,t,,,
0.035,-0.065,0.03,,,
0.035,-0.065,0.03,,,
0.035,-0.065,0.06,,,
0.035,-0.065,0.06,,,
0.033825,-0.066675,0.09,,,
0.033825,-0.066675,0.09,,,
0.033825,-0.066675,0.12,,,
0.033825,-0.066675,0.12,,,
0.032516,-0.068487,0.15,,,
0.032516,-0.068487,0.15,,,
0.032516,-0.068487,0.18,,,
0.032516,-0.068487,0.18,,,
0.03106,-0.070448,0.21,,,
0.03106,-0.070448,0.21,,,
0.03106,-0.070448,0.24,,,
0.03106,-0.070448,0.24,,,
0.06106,-0.040448,0.27,,,
0.06106,-0.040448,0.27,,,
0.06106,-0.040448,0.3,,,
0.06106,-0.040448,0.3,,,
0.06106,-0.040448,0.33,,,1
0.06106,-0.040448,0.33,,,
0.062293,-0.039722,0.36,,,
0.062293,-0.039722,0.36,,,
0.062293,-0.039722,0.39,,,
0.062293,-0.039722,0.39,,,
0.06362,-0.038905,0.42,,,
0.06362,-0.038905,0.42,,,
0.06362,-0.038905,0.45,,,
0.06362,-0.038905,0.45,,,
0.06505,-0.037988,0.48,,,
0.06505,-0.037988,0.48,,,
0.06505,-0.037988,0.51,,,
0.06505,-0.037988,0.51,,,
0.066593,-0.03696,0.54,,,
0.066593,-0.03696,0.54,,,
0.066593,-0.03696,0.57,,,
0.066593,-0.03696,0.57,,,
0.068259,-0.035811,0.6,,,
0.068259,-0.035811,0.6,,,
0.038259,-0.065811,0.63,,,
0.038259,-0.065811,0.63,,,
0.038259,-0.065811,0.66,,,
0.038259,-0.065811,0.66,,,
0.038259,-0.065811,0.69,,,
0.038259,-0.065811,0.69,,,
0.037211,-0.06738,0.72,,,
0.037211,-0.06738,0.72,,,
0.037211,-0.06738,0.75,,,
0.037211,-0.06738,0.75,,,
0.036039,-0.069075,0.78,,,
0.036039,-0.069075,0.78,,,
0.036039,-0.069075,0.81,,,
0.036039,-0.069075,0.81,,,
0.034733,-0.070907,0.84,,,
0.034733,-0.070907,0.84,,,
0.034733,-0.070907,0.87,,,
0.034733,-0.070907,0.87,,,
0.064733,-0.040907,0.9,,,
0.064733,-0.040907,0.9,,,
0.064733,-0.040907,0.93,,,
0.064733,-0.040907,0.93,,,
0.064733,-0.040907,0.96,,,
0.064733,-0.040907,0.96,,,
0.066129,-0.040039,0.99,,,
0.066129,-0.040039,0.99,,,
0.066129,-0.040039,1.02,,,
0.066129,-0.040039,1.02,,,
0.067634,-0.039065,1.05,,,
0.067634,-0.039065,1.05,,,
0.067634,-0.039065,1.08,,,
0.067634,-0.039065,1.08,,,
0.069257,-0.037975,1.11,,,
0.069257,-0.037975,1.11,,,
0.069257,-0.037975,1.14,,,
0.069257,-0.037975,1.14,,,
0.071011,-0.036757,1.17,,,
0.071011,-0.036757,1.17,,,
0.071011,-0.036757,1.2,,,
0.071011,-0.036757,1.2,,,
0.072908,-0.035399,1.23,,,
0.072908,-0.035399,1.23,,,
0.042908,-0.065399,1.26,,,
0.042908,-0.065399,1.26,,,
0.042908,-0.065399,1.29,,,
0.042908,-0.065399,1.29,,,
0.042908,-0.065399,1.32,,,
0.042908,-0.065399,1.32,,,
0.04211,-0.066738,1.35,,,
0.04211,-0.066738,1.35,,,
0.04211,-0.066738,1.38,,,
0.04211,-0.066738,1.38,,,
0.041212,-0.06818,1.41,,,
0.041212,-0.06818,1.41,,,
0.041212,-0.06818,1.44,,,
0.041212,-0.06818,1.44,,,
0.040205,-0.069735,1.47,,,
0.040205,-0.069735,1.47,,,
0.040205,-0.069735,1.5,,,
0.040205,-0.069735,1.5,,,
0.070205,-0.039735,1.53,,,
0.070205,-0.039735,1.53,,,
0.070205,-0.039735,1.56,,,
0.070205,-0.039735,1.56,,,
0.070205,-0.039735,1.59,,,
0.070205,-0.039735,1.59,,,
0.071927,-0.038562,1.62,,,
0.071927,-0.038562,1.62,,,
0.071927,-0.038562,1.65,,,
0.071927,-0.038562,1.65,,,
0.073788,-0.037254,1.68,,,
0.073788,-0.037254,1.68,,,
0.073788,-0.037254,1.71,,,
0.073788,-0.037254,1.71,,,
0.075801,-0.035796,1.74,,,
0.075801,-0.035796,1.74,,,
0.075801,-0.035796,1.77,,,
0.075801,-0.035796,1.77,,,
0.07798,-0.034175,1.8,,,
0.07798,-0.034175,1.8,,,
0.07798,-0.034175,1.83,,,
0.07798,-0.034175,1.83,,,
0.080342,-0.032374,1.86,,,
0.080342,-0.032374,1.86,,,
0.050341,-0.0623743,1.89,,,
